On the economic viability of solar energy when upgrading cellular networks

The massive increase of data traffic, the widespread proliferation of wireless applications and the full-scale deployment of 5G and the IoT, imply a steep increase in cellular networks energy use, resulting in a significant carbon footprint. This paper presents a comprehensive model to show the interaction between the networking and energy features of the problem and study the economical and technical viability of green networking. Solar equipment, cell zooming, energy management and dynamic user allocation are considered in the upgrading network planning process. We propose a mixed-integer optimization model to minimize long-term capital costs and operational energy expenditures in a heterogeneous on-grid cellular network with different types of base station, including solar. Based on eight scenarios where realistic costs of solar panels, batteries, and inverters were considered, we first found that solar base stations are currently not economically interesting for cellular operators. We next studied the impact of a significant and progressive carbon tax on reducing greenhouse gas emissions (GHG). We found that, at current energy and equipment prices, a carbon tax ten-fold the current value is the only element that could make green base stations economically viable.

==> results.csv <==
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
P1 without taxes,Network xml file,Name,TP,BS,Inst BS,Sol BS,Years,Time (sec),Gap (%),Solar,Dynamic,Install (z),Cost ($),Total growth (%),Cap cost(solar) ($),Delta Cap,Ex cost ($),Delta OPEX,Grid cost ($),Delta Grid,Network energy (kWh),Grid used (kWh),CO2 Cost ($),CO2 Emission quantity (mT),Max installed solar (kWh),Solar used (kWh),Solar cost ($/kWh),Effective solar cost ($/kWh),Grid cost ($/kWh)
,small-network-1-8-18-10years.xml,Base scenario: no solar + no zooming,18,9,4,0,10,1.27273,0.0,off,off,free,39415,0.0,21161(0),0.0,18253,0.0,18253.978,0.0,135620,135620,0.0,0.372,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,solar,18,9,4,0,10,24.8123,0.0,on,off,free,39415,0.0,21161(0),0.0,18253,0.0,18253.978,0.0,135620,135620,0.0,0.372,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,ON/OFF,18,9,4,0,10,0.835915,0.0,off,on*,free,39411,-0.01,21161(0),0.0,18249,-4.0,18249.84,-4.139,135570,135570,0.0,0.371,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,zooming,18,9,4,0,10,57.1725,0.0,off,on,free,38353,-2.694,21161(0),0.0,17192,-1061.0,17192.118,-1061.86,126140,126140,0.0,0.346,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Solar+ ON/OFF,18,9,4,0,10,1.22934,0.0,on,on*,free,39411,-0.01,21161(0),0.0,18249,-4.0,18249.84,-4.139,135570,135570,0.0,0.371,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Solar + zooming,18,9,4,0,10,77.807,0.0,on,on,free,38353,-2.694,21161(0),0.0,17192,-1061.0,17192.118,-1061.86,126140,126140,0.0,0.346,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Solar + zooming +  z free at year 0,18,9,4,0,10,28.0009,0.0,on,on,first year only,53142,34.827,35000(0),13839.0,18142,-111.0,18142.027,-111.952,132040,132040,0.0,0.362,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Full solar installed + zooming,18,9,4,4,10,60.1959,0.0,full,on,free,40063,1.644,23795(2633),2634.0,16268,-1985.0,16268.47,-1985.508,127710,117750,0.0,0.323,31431,9959,0.08377,0.26438,const: 0.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
P2 Without taxes,Network xml file,Name,TP,BS,Inst BS,Sol BS,Years,Time (sec),Gap (%),Solar,Dynamic,Install (z),Cost ($),Total growth (%),Cap cost(solar) ($),Delta Cap,Ex cost ($),Delta OPEX,Grid cost ($),Delta Grid,Network energy (kWh),Grid used (kWh),CO2 Cost ($),CO2 Emission quantity (mT),Max installed solar (kWh),Solar used (kWh),Solar cost ($/kWh),Effective solar cost ($/kWh),Grid cost ($/kWh)
,small-network-1-14-30-10years.xml,Base scenario: no solar + no zooming,30,15,10,0,10,4.39282,0.0,off,off,free,77819,0.0,55855(0),0.0,21963,0.0,21963.831,0.0,164670,164670,0.0,0.451,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,solar,30,15,10,0,10,40.8607,0.0,on,off,free,77819,0.0,55855(0),0.0,21963,0.0,21963.831,0.0,164670,164670,0.0,0.451,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,ON/OFF,30,15,10,0,10,3.98127,0.0,off,on*,free,77768,-0.066,55855(0),0.0,21912,-51.0,21912.818,-51.013,164210,164210,0.0,0.45,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,zooming,30,15,10,0,10,9.721,0.0,off,on,free,74888,-3.766,55855(0),0.0,19033,-2930.0,19033.186,-2930.645,140670,140670,0.0,0.385,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Solar+ ON/OFF,30,15,10,0,10,4.50254,0.0,on,on*,free,77768,-0.066,55855(0),0.0,21912,-51.0,21912.818,-51.013,164210,164210,0.0,0.45,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Solar + zooming,30,15,10,0,10,295.7,0.0,on,on,free,74888,-3.766,55855(0),0.0,19033,-2930.0,19033.186,-2930.645,140670,140670,0.0,0.385,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Solar + zooming +  z free at year 0,30,15,10,0,10,12.2642,0.0,on,on,first year only,105960,36.162,85000(0),29145.0,20959,-1004.0,20959.881,-1003.95,153000,153000,0.0,0.419,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Full solar installed + zooming,30,15,10,10,10,156.694,0.0,full,on,free,79913,2.691,63624(7769),7769.0,16288,-5675.0,16288.72,-5675.11,144910,117930,0.0,0.323,77622,26982,0.10009,0.28793,const: 0.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
P1 WITH taxes,Network xml file,Name,TP,BS,Inst BS,Sol BS,Years,Time (sec),Gap (%),Solar,Dynamic,Install (z),Cost ($),Total growth (%),Cap cost(solar) ($),Delta Cap,Ex cost ($),Delta OPEX,Grid cost ($),Delta Grid,Network energy (kWh),Grid used (kWh),CO2 Cost ($),CO2 Emission quantity (mT),Max installed solar (kWh),Solar used (kWh),Solar cost ($/kWh),Effective solar cost ($/kWh),Grid cost ($/kWh)
,small-network-1-8-18-10years.xml,Base scenario: no solar + no zooming,18,9,4,0,10,1.06062,0.0,off,off,free,62499,0.0,21161(0),0.0,41338,0.0,18253.978,0.0,135620,135620,23084.128,0.372,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,solar,18,9,4,3,10,58.2796,0.0,on,off,free,59944,-4.088,24081(2920),2920.0,35862,-5476.0,16323.09,-1930.888,135620,118340,19539.482,0.324,31359,17278,0.09312,0.169,const: 0.2
,small-network-1-8-18-10years.xml,ON/OFF,18,9,4,0,10,1.45731,0.0,off,on*,free,62485,-0.022,21161(0),0.0,41323,-15.0,18249.84,-4.139,135570,135570,23073.782,0.371,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,zooming,18,9,4,0,10,49.5935,0.0,off,on,free,59499,-4.8,21161(0),0.0,38337,-3001.0,17192.118,-1061.86,126140,126140,21145.831,0.346,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Solar+ ON/OFF,18,9,4,0,10,1.04004,0.0,on,on*,free,62485,-0.022,21161(0),0.0,41323,-15.0,18249.84,-4.139,135570,135570,23073.782,0.371,0,0,NA,NA,const: 0.2
,small-network-1-8-18-10years.xml,Solar + zooming,18,9,4,2,10,44.11,0.0,on,on,free,58943,-5.69,22968(1806),1807.0,35975,-5363.0,16356.929,-1897.049,127430,118700,19618.504,0.325,26455,8739,0.06827,0.20666,const: 0.2
,small-network-1-8-18-10years.xml,Solar + zooming +  z free at year 0,18,9,4,2,10,7.32301,0.0,on,on,first year only,75263,20.423,38264(3264),17103.0,36999,-4339.0,16862.391,-1391.587,136990,122110,20137.44,0.335,39530,14883,0.08257,0.21931,const: 0.2
,small-network-1-8-18-10years.xml,Full solar installed + zooming,18,9,4,4,10,74.6626,0.0,full,on,free,59472,-4.843,23795(2633),2634.0,35676,-5662.0,16268.47,-1985.508,127820,117750,19408.097,0.323,31431,10075,0.08377,0.26134,const: 0.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
P2 WITH TAXES,Network xml file,Name,TP,BS,Inst BS,Sol BS,Years,Time (sec),Gap (%),Solar,Dynamic,Install (z),Cost ($),Total growth (%),Cap cost(solar) ($),Delta Cap,Ex cost ($),Delta OPEX,Grid cost ($),Delta Grid,Network energy (kWh),Grid used (kWh),CO2 Cost ($),CO2 Emission quantity (mT),Max installed solar (kWh),Solar used (kWh),Solar cost ($/kWh),Effective solar cost ($/kWh),Grid cost ($/kWh)
,small-network-1-14-30-10years.xml,Base scenario: no solar + no zooming,30,15,10,0,10,3.45628,0.0,off,off,free,106152,0.0,55855(0),0.0,50296,0.0,21963.831,0.0,164670,164670,28332.253,0.451,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,solar,30,15,10,5,10,7.9176,0.0,on,off,free,100840,-5.004,63968(8113),8113.0,36870,-13426.0,16636.18,-5327.651,164670,121550,20234.772,0.333,71960,43115,0.11274,0.18817,const: 0.2
,small-network-1-14-30-10years.xml,ON/OFF,30,15,10,0,10,3.80223,0.0,off,on*,free,106006,-0.138,55855(0),0.0,50149,-147.0,21912.818,-51.013,164210,164210,28237.082,0.45,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,zooming,30,15,10,0,10,16.31,0.0,off,on,free,98685,-7.034,55855(0),0.0,42830,-7466.0,19033.186,-2930.645,140670,140670,23796.951,0.385,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Solar+ ON/OFF,30,15,10,0,10,3.10418,0.0,on,on*,free,106006,-0.138,55855(0),0.0,50150,-146.0,21913.034,-50.797,164210,164210,28237.566,0.45,0,0,NA,NA,const: 0.2
,small-network-1-14-30-10years.xml,Solar + zooming,30,15,10,4,10,181.588,0.0,on,on,free,97809,-7.859,60969(5113),5114.0,36840,-13456.0,16638.954,-5324.877,142520,121430,20201.292,0.333,62626,21091,0.08164,0.24243,const: 0.2
,small-network-1-14-30-10years.xml,Solar + zooming +  z free at year 0,30,15,10,4,10,11.1902,0.0,on,on,first year only,131262,23.655,91528(6528),35673.0,39733,-10563.0,18077.837,-3885.993,159110,131100,21655.784,0.359,79060,28012,0.08257,0.23304,const: 0.2
,small-network-1-14-30-10years.xml,Full solar installed + zooming,30,15,10,10,10,127.7,0.0,full,on,free,99359,-6.399,63624(7769),7769.0,35734,-14562.0,16288.72,-5675.11,145850,117930,19445.411,0.323,77622,27926,0.10009,0.2782,const: 0.2

